Radiative Relativistic Magnetohydrodynamic Simulations of Neutron Star Column Accretion in Cartesian Geometry

High luminosity accretion onto a strongly magnetized neutron star results in a radiation pressure dominated, magnetically confined accretion column. We investigate the dynamics of these columns using two-dimensional radiative relativistic magnetohydrodynamic simulations, restricting consideration to modest accretion rates where the height of the column is low enough that Cartesian geometry can be employed. The column structure is dynamically maintained through high-frequency oscillations of the accretion shock at $\simeq 10-25$~kHz. These oscillations arise because it is necessary to redistribute the power released at the accretion shock through bulk vertical motions, both to balance the cooling and to provide vertical pressure support against gravity. Sideways cooling always dominates the loss of internal energy. In addition to the vertical oscillations, photon bubbles form in our simulations and add additional spatial complexity to the column structure. They are not themselves responsible for the oscillations, and they do not appear to affect the oscillation period. However, they enhance the vertical transport of radiation and increase the oscillation amplitude in luminosity. The time-averaged column structure in our simulations resembles the trends in standard 1D stationary models, the main difference being that the time-averaged height of the shock front is lower because of the higher cooling efficiency of the 2D column shape.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> mnras_guide/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> referee_response.txt <==

##########################
We thank the assistant editor and referee for their time and very helpful remarks, which have led to what we believe to be a greatly improved manuscript.  We respond in detail below to the editor and referee remarks (enclosed by hyphens ---) with comments enclosed by hashtags (###).  For ease of review, all text changes in the manuscript have been indicated in red.
##########################



Assistant editor comments:
--------------------------
The text & number labels on some of your figures are much too small (especially where there are smaller sub- and super-scripts). Please ensure that they are at least as big as the body text wherever possible. 
--------------------------
##########################
We have increased the size of all the figure labels and text, so hopefully they are more visible now. 
##########################



Reviewer's Comments:
Reviewer: 1

Comments to the Author
-----------------------------------------------
The paper presents a 2D relativistic MHD simulation of an accretion column in an X-ray pulsar. For technical reasons the grid is Cartesian and, correspondingly, the geometry (but not the solution) is plane parallel - an accretion “wall”. A clever choice of boundary conditions improves the accuracy of the solution. Unlike other simulations, which use a fixed mass of gas, here the column is (more realistically) fed matter at a steady accretion rate through the top boundary. The authors find a very robust vertical oscillation, in agreement with Klein et al. 1996. The classic analytic (static, in 1D) solution of Basko & Sunyaev 1975,6 approximates the time-averaged properties of the presented numerical solution. The results are based on simulations of a real-world problem, and are performed by top practitioners in the field using a state of the art numerical code (ATHENA++ with radiative transfer in 40 directions), so the paper deserves to be published, after suitable revision.

At present, the clarity and precision of the paper do not conform to MNRAS standards.
The referee sees room for improvement in three distinct areas.
-----------------------------------------------
###############################################
We thank the referee for an unusually thorough and thoughtful review of our manuscript.  The report of the referee has rightly forced us to emphasize the real focus of the paper (the oscillatory nature of these columns, which have nothing to do with photon bubbles), and to try and explain things much more clearly.  We are particularly grateful to the referee for prodding us to quantitatively understand the physical nature of these oscillations, which we have now done in a new section 3.3 (the old section 3.3 is now 3.4).
###############################################


-----------------------------------------------
A) Clarity.

The paper is unnecessarily difficult to read. It is not always easy to understand what the authors are saying. It does not help, for instance, that they refer to what is commonly known as a density inversion by the phrase “a secondary density enhancement,” nor to a standing wave of 3/2 wavelength extension (two crests/troughs and one trough/crest) as a “single peak shape” (more on this below, point 1). Also, some details in the figures (including the labels of the tick marks) are far too small to be easily read (in the printed version), e.g. the parentheses and angled brackets in the labels look identical to the unaided eye. The direction  (whether up or down) of the radiation flux arrows cannot be divined even with a magnifying glass in some of the panels.
-----------------------------------------------
###############################################
We apologize that the original version was so difficult and unclear.  Among the more global changes we have done is a reorganization of the results section 3.  In reference to the details that the referee notes here,
1. We changed all the “(a secondary) density enhancement” to "density inversion". 
2. We now describe the changing horizontal density structure throughout the oscillation in detail, and do not use a single phrase label like "single-peaked".  (This was in reference to the shape at maximum vertical extent, but we agree with the referee that this is oversimplified and confusing.)  We also now avoid the phrase "multi-peaked accretion pattern".
3. We have redone almost all the figures and changed their small labels, tick marks, and arrows to larger size.
4. We increased the size of the radiation flux arrows and also changed their colour to increase contrast. 
###############################################


-----------------------------------------------
The prose often lacks clarity or the necessary precision (see points 3.3 and 4 below), and has some annoying omissions (e.g. the title term “RMHD” is nowhere defined, and the first sentence of the abstract cannot be parsed correctly because it misses a key verb: radiation pressure *dominated*).
-----------------------------------------------
###############################################
We sincerely apologize for this.  The acronym "RMHD" has now been removed from the manuscript everywhere, particularly in the title, where we now explicitly say "Relativistic Magnetohydrodynamic".  And we have added the word "dominated" to the first sentence of the abstract.
###############################################


-----------------------------------------------
In places the authors offer contradictory information (and even spelling), as in radiation leaving the sides of the accretion column being said to be “overestimated by the 1D approximation” [of Basko and Sunyaev] (p. 7, line 23 L), while “they [Basko and Sunyaev] under-estimate the horizontal flux leaving the columns” (p. 16, line 3 R).
Another example: on p. 7 the authors first state that the “center and two sides of the column (…) oscillate with a *phase difference*” (line 53 L) and in the next para they state that “the center (…) *catch[es] up* to the sides (line 31 R).”
Or: the horizontal structures are described using the word “coherence” on p. 16 (line 24 R), and “incoherence” on p. 14 (line 37 R).
-----------------------------------------------
###############################################
1. Sorry for the confusion about this "overestimation/underestimation" issue. The excess sideways radiation of the accretion column in the relaxation epoch is due to the transition from the initial rectangular shape to the mound shape, so the rectangular shape under-estimates the eventual horizontal diffusion speed and sideways cooling. These inconsistencies have now been corrected in the text. 
2. "phase difference" was an awkward and inaccurate way to describe what we observe.  These oscillations are nonlinear, and non-sinusoidal, and there is no fixed phase difference between the center and the sides.  We now say that "The nonlinear oscillations of the center and two sides of the column are sometimes in opposite directions during the course of an oscillation period".  We also explain the cooling differences more clearly to show how the whole column reforms a simple shape at maximum vertical extent in the oscillation.
3. We agree with the referee that we used "coherence" inappropriately when referring to the spatial structure of the oscillations, and we have now removed all such language. 
###############################################


-----------------------------------------------
The authors argue that the difference between v0 and v2 simulations is that only the latter is affected by photon bubbles. There is a clear difference in periodicity betwenn v0 and v2 in Fig. 4. And yet, in the abstract the authors state that photon bubbles “do not affect the oscillation period.” 
-----------------------------------------------
###############################################
v0 and v2 have different periods because of their different column heights and widths, which have nothing to do with photon bubble effects.  Thanks to prodding by the referee, we now have a quantitative estimate of the oscillation period related to the sideways cooling time that clearly demonstrates this (see below). Here, the claim "photon bubbles do not affect the oscillation period” comes from comparing v2, v3 and v4, where photon bubbles are only well-resolved in v2, and yet all three simulations have the same oscillation period.   
###############################################


-----------------------------------------------
B) The story line.

The paper has an unusual focus. Perhaps understandably, the authors are trying to see effects beyond the limits of their cutting edge simulation, and focus on (in their own words) “a complicating factor” (p. 16, line 23 R), i.e. “photon bubbles [which] do not appear to be responsible for the [reported] behavior.” (p. 17 line 11 R).
In fact, the discussion of photon bubbles is not self contained, to the extent that the reader is left with no clue as to what they may be. In emphasizing photon bubbles instead of the physical character of the vertical oscillation of the column, the authors move from solid and robust results to the realm of nebulous and marginal features.  This comment is based on the evidence presented in the paper - it is of course possible that the authors know more than they reveal, as they must have a vastly larger amount of simulation detail at their disposal.
-----------------------------------------------
###############################################
The referee makes a critically important observation here.  Our original manuscript was muddled by the history of the subject, where all previous investigations of the dynamics of the column focused on photon bubbles.  As the referee has realized, what we are finding instead is that the columns have vertical oscillations that have nothing to do with photon bubble physics, though photon bubbles do in fact appear in our wide column simulations (and maybe in the narrow ones too).  We have now altered the abstract and conclusions to focus on the oscillations first. 
###############################################


-----------------------------------------------
C) Physical explanation.

Regardless of the treatment or not of photon bubbles, it would be good to see an explanation or analysis of the robust oscillation, going beyond the “we suspect … why the oscillation exists” line (21 R, p. 16). For instance, the authors note that their initialized height of the column is too large, larger than the time averaged height of the obtained numerical solution. Is that the reason for the oscillation? I suspect not, but some arguments or numerical experiments would be welcome. For example the authors could make an additional run initialized by the time averaged profile, or - being first rate theorists - they could present an analytic model of the oscillation.
-----------------------------------------------
###############################################
1. We want to thank the referee for prodding us to understand the physics of these oscillations more thoroughly and quantitatively.  We have done this in a new section 3.3, where we show conclusively that there exists a mismatch in the local cooling and heating times in the column that necessarily results in an oscillation.  That oscillation occurs at a period given by the global cooling time of the column and, as our new Figure 17 demonstrates, that global cooling time (T_{est} in the figure) is an excellent match to the actual observed oscillation time.  This physics has nothing to do with photon bubbles, and further strengthens the case that photon bubbles, while producing complex horizontal structure in the column, do not alter the oscillation period at all, though they do affect the light curve shape.
2. As a result of this new analysis, we no longer use terms like "we suspect", as we are no longer speculating.
3. The oscillation is not merely a result of the relaxation from the taller initial condition, and this is clear if one looks at the total light curve that is included in the YouTube link in the paper:  the oscillation only gets established after the column has relaxed from the initial condition.
###############################################





==================== Some specific remarks and questions follow =================
-----------------------------------------------
1. One of the main findings of the paper is the development of a coherently oscillating structure in the plane of the simulation. The authors seem to agree that it is coherent, stating that the “photon bubbles may (…) enhance the coherence” (p. 16, line 24 R).
It would seem important to describe these structures correctly, and then to present clear arguments about their origin, whether in photon bubbles or other physical effects.
-----------------------------------------------
###############################################
We hope now that the referee finds our discussion of the origin of the oscillations, particularly in the new section 3.3, clearer.  The existence of the oscillations has nothing to do with photon bubbles, although it appears from the resolution study in the wide column simulations (v2, v3, and v4) that the presence of photon bubbles results in a much less noisy light curve (in Figure 4 compare v2 with v3 and v4).
###############################################


-----------------------------------------------
Could the description of these structures have been possibly clouded by a theoretical prejudice? The authors strongly imply (“single peak shape” vs “multi peak shape”) that the horizontal structure is seen only in the wide domain simulation v2 and not in the narrow domain ones v0, v1. They even state that in v0 “the entire column reforms [to] a single peak mound” (p. 7, line 53 R). But the unprejudiced observer (the referee:-) clearly sees a standing wave with two troughs (or crests, depending on the instant of time) at the sides, and one crest (or trough)  in the center, so that 3 half-wavelengths fit in the x domain of v0. This is quite obvious in the two leftmost panels of Figs. 5, 6, 7. A corresponding structure, but with about 12 half-wavelengths is seen in v3, which corresponds to a domain wider by a factor of 4, so the standing wave has the same wavelength in both simulations. To dot the i's, 4 x 3 = 12 half-wavelengths  [the authors would agree with this number, as they counted seven peaks there (Figs. 11, 12, 13)].
-----------------------------------------------
###############################################
As noted above, we now more accurately describe the multiple peaks that occur at some phases of the oscillation in the narrow column simulations, and dispense with the language "single peak shape" and "multi peak shape".  We are convinced that the many peaks that we observe in the wide column simulation are due to photon bubbles, and believe we have demonstrated this through their behavior with resolution and the growth rate dependence with height.  As for the narrow column simulations, the referee makes a fair point here in terms of counting troughs and crests.  In truth, we cannot be certain that the occasional multiple peaks we observe in these simulations are not due to photon bubbles, but it is very difficult to demonstrate this with such a short number of wavelengths combined with the fact that the slow diffusion regime only holds at the center of the column.  Put simply, WKB works in the wide column simulations, but it does not work in the narrow columns.  We would rather not make that claim that photon bubbles are present in the narrow column simulations, but we have now avoided any definitive statements that they are not there.  As the referee notes, the nonlinear behavior is in fact rather similar.
###############################################


-----------------------------------------------
Whether or not these structures are caused by “photon bubbles,” whatever they may be, a large part of the discussion in the paper seems to be misplaced, to the extent that it contrasts simulation v2 with v0/v1, when in fact both the narrow column and wide column simulations show a similar structure. Specifically, these would be all the comments about a “pre-shock” being related to “vertical channels that allow more radiation to propagate upwards” (p. 8), “a secondary density enhancement,” etc. 
-----------------------------------------------
###############################################
This is also a fair point, and after wrestling with our initial theoretical prejudices, we find ourselves in agreement with the referee.  This is now all discussed in the last paragraph of 3.1.1, first paragraph of 3.1.2, and second to last paragraph of 3.4.2. Basically, flat-topped maxima in the light curves in both the narrow and wide column simulations are caused by the presence of a pre-shock which forms as a result of the enhanced vertical radiation flux leaving the column.  The narrow column simulations also show more sharply peaked maxima in the oscillating light curve, and these periods happen to have no pre-shock.  It may be that the lack of sharply peaked light curve maxima in the wide column simulation v2 is due to the fact that photon bubbles are enhancing the vertical escape of radiation, and in fact we lose the pre-shock when these photon bubbles become under-resolved (Figure 18).  But, we also agree with the referee that v0 and v1 might also have "photon bubbles", so we now place the emphasis on just vertical escape of radiation by whatever mechanism, that is always present in v2 and sometimes present in v0 and v1.
###############################################


-----------------------------------------------
When presenting a periodic variation, it is customary to show a full cycle, and to identify the period in the units used (here in t_sim). I would expect the panels in the figures to be equally spaced in some fraction 1/n of the period, preferably with n even, e.g. every quarter period. But the time intervals between the panels (Fig. 5) are successively 70, 20, 20, 30 t_sim.
-----------------------------------------------
###############################################
The figures do show a full cycle, but because it is a non-linear, non-sinusoidal oscillation, choosing equal time intervals between five panels misses a lot of what is going on.  It is for this reason that we made a different selection, and indicated that selection in the light-curve figure 4.  We would therefore prefer to keep this as is.  We now add the period values (in both t_sim and in seconds) in the captions to Figures 5, 8 and 11. By the way, we do supply the reader and the referee with the full time variation over the entire duration of the simulations, together with the light-curve, in the animations (see the YouTube link on page 6).
###############################################


-----------------------------------------------
2. Photon bubbles: what they are, and are they present in the simulation?

The referee has no objections per se to a discussion of photon bubbles, provided that the authors make it quite clear what physical reality is taken to correspond to the name. First, a clear description of what photon bubbles are is a must, including the sense in which they are said to possess a wavelength, and whether they lead to coherent or incoherent spatial structures. Then, any arguments for the presence of photon bubbles in the simulation should be supported by data. In the current version of the paper, several statements are not so supported.
-----------------------------------------------
###############################################
"Photon bubbles" is actually a terrible name for this phenomenon, but this is what they have been called in the historical literature.  They are really a radiatively driven instability in a magnetized plasma, either of sound waves (rapid diffusion), or of entropy waves (slow diffusion).  They have nothing to do with, e.g., buoyancy.  Like many fluid instabilities, they do have wavelengths and the growth rates of the instability depend on those wavelengths.  In photon bubbles, the shortest wavelengths generally grow fastest.

We have now completely revised our photon bubble section 3.4 to include a physical description of what photon bubbles are, and what they are not.  We describe their expected nonlinear outcome, and make plausible the fact that the horizontally propagating patterns of vertical columns of density (this propagation is most visible in the animations of v2) are in fact the nonlinear outcome of the instability.  We then present evidence that the number of columns scales with resolution, as expected, and also continue to identify the linear growth phase in Figure 18.  We feel that all of this provides strong evidence that photon bubbles are responsible for the multipeaked structure in v2.  We now also accept the referee's observation that the horizontal structure in the narrow column simulations may be related, but one cannot demonstrate this conclusively with local, WKB instability analysis.  A global eigenvalue problem would need to be solved, and we feel that the question is not deserving of such an effort, which would be much more difficult.  Nevertheless, we now no longer claim that the narrow and wide column simulations are fundamentally different.
###############################################


-----------------------------------------------
For example a pre-shock visible in Figs. 8 and 11 is said to be caused by radiation (Section 3.1.3). But there is nothing in the figures to back this claim. In fact, the topmost shock in the second panel of Figs. 8, 11, looks like a typical Mach cone, and it shows no lateral structure suggestive of a radiative shock caused by radiation leaking from “vertical channels that allow more radiation to propagate upwards,” of which nothing can be seen anyway in the fourth panels of Figs. 9, 10, 12, 13.
-----------------------------------------------
###############################################
The pre-shock that we identify is actually not the cone-shaped structure that the referee identifies, and we are at fault for not properly identifying it in the figures.  (We now label the pre-shock directly in the first two panels of Figures 8 and 11.) That the pre-shock is caused by enhanced vertical radiation is evidenced by the fact that among the wide column simulations v2, v3, and v4, all of which are accreting at the same rate, the pre-shock only forms in simulation v2.  v2 has more upward vertical flux than v3 and v4, although the referee is correct that we failed to provide direct evidence of this in any of the other figures.  It can be seen in the YouTube animations where the both the radiation energy density and the radiation flux are higher at altitude at all epochs in v2 than in v3 and v4. Moreover, pre-shocks are associated with the flat-topped luminosity oscillations in the narrow column simulations v0 and v1, and these are also associated with larger radiation energy density and radiation flux at altitude in the YouTube animations.  We now state this explicitly, and we quantify the enhanced radiation escape for the wide column simulations (>10 times higher vertical flux above z=0.15 in v2 compared to v3 and v4) in a new second to last paragraph of section 3.4.2.
###############################################


-----------------------------------------------
At the end of Section 3.1.5, (sentence on p. 12, 13) the authors state that “significant small-scale horizontal structure *only* exists in the wide column simulation.” But in fact, such structures are glaringly obvious in the second (from the left) panels of Fig. 15, based on the narrow column simulation v0. The only difference is that in v0 only two such peaks fit in the domain, while in v3 several (as already remarked in the second para of my point 1, above).
-----------------------------------------------
###############################################
We are persuaded by the referee and now no longer make such a distinction between the narrow and wide columns.
###############################################


-----------------------------------------------
It is hard to understand the significance of the growth of incoherence (Fig. 18). The evidence the authors adduce for photon bubbles being responsible for the *coherent* horizontal structure is presented in huge bold letters at the top of Fig. 18 as “Linear Growth of Horizontal Incoherence” This may be correct, but it has never been made clear in the paper why the growth of incoherence should lead to the emergence of a coherent structure. More confusingly, the authors claim agreement between the grey zones and the dashed lines in Fig. 18. But on a log-linear plot a small difference in slope translates to a large difference in value. At any rate, in this fit-by-eye, the referee’s eye sees at most 3 out of the 8 dashed lines actually overlapping the grey zones (2 red lines and one green). It is doubtful whether even this 3 would pass a formal chi squared test in an elementary linear fit to the data. It is never made clear in what sense these qualitative fits-by-eye can “further demonstrate that these structures are in fact related to photon bubbles.” And what do the plots look like for the narrow column simulations v0 or v1?
-----------------------------------------------
###############################################
We agree with the referee that we were using "coherence" and "incoherence" in a very muddled and confusing way.  This has now been changed, and there is now no title to the growth rate figure (now moved to Figure 19).  We do believe that the multi-peaked structure that we see in the high resolution wide column simulation v2 is related to the nonlinear outcome of photon bubbles, and this results in the formation of a pre-shock and flat-topped luminosity variations.

Regarding the growth rate plot itself (Figure 19), we agree with the referee that this cannot be viewed as a rigorous test of photon bubble linear theory, or a rigorous test that photon bubbles are in fact present.  We agree with the referee that a chi^2 fit to these curves would of course not produce statistically significant fits.  But we urge the referee to recall that the linear theory that we are using is valid for static atmospheres with no horizontal edges, not finite-width accretion columns with an embedded settling flow within them.  We have demonstrated in Paper I that rigorous agreement is obtained with linear photon bubble theory when we simulate such static atmospheres.  But we cannot expect rigorous agreement here.  Nevertheless, we believe that all the curves (apart from the orange ones where the simulation data indicate almost no growth) are suggestive:  (1) the linear growth rate is certainly not far in magnitude from what we see in the simulations, (2) the simulation growth is faster at higher altitude in agreement with photon bubble theory, and (3) the simulation growth is faster at higher resolution (shorter wavelength), in agreement with photon bubble theory.

Again, we did not attempt a comparison between the WKB linear growth theory and the narrow column simulations v0 and v1 because that would be truly hopeless - the edges of the column are just of order a photon bubble wavelength apart.

Finally, we emphasize again that the slow diffusion photon bubble instability manifests itself in vertical wavefront patterns that propagate horizontally, and this is exactly what we see in the animations of both the narrow and wide column high resolution simulations v0, v1, and v2.  This is particularly clear in simulation v2:  if one examines the zoomed-in figure of the density in the lower left panel, ripples can be seen moving in toward the center from the sides.  We mention this now in the last paragraph of the new section 3.4.1.
###############################################


-----------------------------------------------
3. Presentation.

3.1 Legibility.

No attention has been paid to the size of the figures and their labels. The type comes in all sizes, including so minuscule that it is impossible to read in the printed version. I believe MNRAS continues to appear (also) on paper, so for those readers who are not using a computer screen the font and figures cannot be arbitrarily small. There is an easy fix in most cases. Instead of printing 10 to an illegible power (y-axis numbers in Fig. 4), one could just print the exponent alone. Instead of having a unit of length so large (10 km) that the numbers on the x-axis are mostly leading zeros, and therefore too small to be legible in nearly all the figures, one could use a length unit of 0.1 km in the figures.
-----------------------------------------------
###############################################
We have increased the size of almost all the figures, and extensively changed the labels.  We hope that they are much more readable now.
###############################################


-----------------------------------------------
In the same vein, the authors are too fond of subscripts. Why is the luminosity parameter epsilon_F and not simply epsilon? The initial value of the z component of the flux times the opacity could just be called K F_z in Fig. 2. Instead the expression K_F F_{r, z0} is used, for no reason at all, and annoyingly difficult to read in the labels.
-----------------------------------------------
###############################################
We apologize for the annoyance.  We agree with the referee that this was too pedantic, and we now use simply epsilon, and F_z and F_{z0} (the zero referring to the initial condition), and kappa.
###############################################


-----------------------------------------------
a) Some of the figures are too small for the detail referred to in the text to be visible.
It is clear whether the arrow are horizontal or vertical, but often it cannot be determined (in print) whether they are pointing up or down.
b) In addition, the color scale is not always selected to match the detail.
In the velocity panels, it is very clear which parts are moving up and which down, what is less clear is how close the velocity is to the speed of light (and this is important for radiation drag, or equivalently, the distinction between the fluid frame and the lab frame values of the flux F).
-----------------------------------------------
###############################################
We have altered all the figures to make them either bigger or use bigger fonts, use larger arrows, and adjusted color scales to address all of these issues.  Hopefully they are all clearer now.  In particular, it should be clear now that the velocities in the column are
significantly less than the speed of light.  (Even so, there is still a big difference between fluid frame and lab frame radiation fluxes as the radiation energy density in these optically thick columns is large - see below.)
###############################################


-----------------------------------------------
Both problems a) and b) afflict Fig. 16:
Horizontal structure is said to be visible in all panels of the last row Fig. 16. It is not, in the first and third panel. In the last panel it is barely. In the second panel, it would be if not obstructed by the arrows.
-----------------------------------------------
###############################################
This is now figure 15.  We have adjusted color scales so the horizontal structure can be better seen in all the panels.
###############################################


-----------------------------------------------
It is not always clear what detail of the figure the authors are referring too. A diagram or some other visual aid may be useful. For example it is not crystal clear where the shock and the pre-shock are located, or why the region “affected by the oscillating shock” should be delimited by the range indicated in Fig. 14.
-----------------------------------------------
###############################################
We have now labelled what we are calling the pre-shock in the 2D time-dependent figures 8 and 11 of density.

The pre-shock is smoothed out in a time-average (it is nowhere to be seen in the time-averaged 2D structures in old Figure 16 (now Figure 15)), which is why it does not appear in the time-averaged vertical profiles shown in old Figure 14 (now Figure 16).  The phrase "affected by the oscillating shock" is indeed vague, and we have changed this to "over which the oscillating shock moves".  We explain after the second paragraph of section 3.2 how we measure this vertical extent from the simulations.
###############################################


-----------------------------------------------
3.2 It is sometimes a struggle to find the meaning of the symbols.

The opacities are defined in Section 2.1, but the total opacity, K_F (which should just be K) is to be found in Section 2.2. The simulation parameters (used in Table 1) are mostly defined in 2.2, except z_int which can only be found at the end of 2.3.
Looking at eq. 4c, I wondered for a long time why the electron temperature is different from that of the gas. In fact T_e is not meant to denote the electron temperature, and is not a variable at all. Why then introduce this misleading symbol? If the authors are loath to put a number such as 50 million Kelvin in the equation, they can use an expression composed of well known physical constants m_e c^2/ k_B, each of which would be instantly recognized by every reader.
In Eq. 6, presumably rho_acc is a constant and v_ff is evaluated at the top boundary - confusingly an expression for v_ff(z) is given here, with words that suggest that rho_acc varies with z too (by mass conservation): “is the accreting gas density at free fall speed” v_ff(z).
-----------------------------------------------
###############################################
With regard to the opacities, we prefer to keep the symbols defined where they are needed.  The different opacities we use in the code are necessary to define in section 2.2 because that is where we write down the equations used in the code.  It is only when we discuss the initial conditions where we need to add the scattering and Rosseland mean absorption opacities together to compute the total opacity for gas-radiation momentum exchange.  (The subscript F refers to flux-mean opacity.)  However, it is true that kappa_F is the only opacity that appears later in this paper, so we have followed the referee's advice to simplify notation and removed the F subscript.

Table 1 is first mentioned in section 2.5, after all the symbols have been defined.  Again, we prefer to keep the definitions where they are (2.2 describes the parameters of the spatial domain, and 2.3 defines the parameters of the initial condition).

With regard to the equivalent electron rest mass temperature, we are following the notation (Te) used in all the Athena++ simulation papers that use Compton scattering, of which there are many.  But to avoid confusion with a general electron temperature (fair point!), we now define Te explicitly in terms of physical constants.

We thank the referee for pointing out the problem with the free fall speed definition.  We now explicitly define it at the top of the simulation domain.
###############################################


-----------------------------------------------
3.3 Confusing terminology.

In several panels the authors exhibit a quantity, never explained in the text, denoted “Vertical Acceleration.” Vertical acceleration it is not. Judging by the figure labels, what is plotted is the relative difference between the vertical component of the radiative force and gravity, so it is not the actual acceleration of the fluid (neglecting as it does the acceleration due to gradients of pressure).  Further, while the radiative force is computed (judging by the rather discreet bar over the F in the figure label) in the fluid frame, as is appropriate, the acceleration of gravity is computed in the lab frame, and there is no suggestion in the paper that these are transformed to a common frame. So, it would appear that the distinction between upward (red) and downward (blue) directions is meaningless for values close to zero. In Section 3.1.2 the authors say (p. 7, line 20 R) that lack “of radiation pressure support lead[s] to downward gravitational acceleration as shown in the right most panel of Fig. 6.” Never mind that the authors are confusing radiation pressure with the radiative force in this sentence. The question is, if that panel is showing gravitational [minus radiative] acceleration, how is it possible that the downward acceleration in the absence of radiative “support” is 10 or 100 times larger than g, as the scale seems to indicate? Of course, the color scale could be misleading too.
-----------------------------------------------
###############################################
These panels in fact do depict the total vertical acceleration, as gas pressure gradients are utterly negligible in all our simulations.  However, just to be clear, we have now relabeled these figures with the Eddington ratio minus one.

Also, we believe that we are using the appropriate frame definitions of both gravity and radiation force within the accretion column.  The velocities within the column are far less than the speed of light, and the frame transformation is entirely non-relativistic.  The reason we are using fluid rest frame flux is that this is entirely diffusive in nature, and therefore related to radiation pressure gradients.  If we had used lab frame flux, this would have included an advective term consisting of the small velocity times the radiation energy density, and this is not small compared to the diffusive flux.  There is negligible difference in gravity between these frames.  Outside the column, where the medium is optically thin and matter is moving at relativistic free-fall velocities, we would have to do things entirely differently.  But that has nothing to do with dynamics of the oscillating column itself.

Regarding the large value (of order 100) of the Eddington ratio, that is in fact real, even when gravity is beating the upward radiation pressure force in the column interior, as in the last panels of Figures 6 and 7.  That large Eddington ratio is a feature of the huge radiation pressure gradient that exists in the vicinity of the shock, and is also evident in the last column of panels in our initial condition profiles in Figure 2.  Note that this happens just ahead of the obvious jump in density, but this is generally the case for radiative shocks.  This large radiation force is what decelerates the material from free-fall to the much smaller post-shock settling velocity.

All of this was not obvious in the original figures in the manuscript, and the referee is correct that our color scale needed to be improved.  This we have now done, so that light red now represents an Eddington ratio closer to unity, rather than 100.
###############################################


-----------------------------------------------
As remarked above, the authors use the term “single-peak shape” to denote a standing wave pattern with 3 half-wavelengths, as is very clear both in the density (the mid-panel of Fig. 8), and the velocity plots (second panels of Figs. 6, 7, 9).
-----------------------------------------------
###############################################
As noted previously, we are persuaded by the referee, and no longer use this term.
###############################################


-----------------------------------------------
Klein and Arons are said to have found an oscillation with “timescales” between 0.1 and 1 ms” (p. 16, line 28 R). Do the authors mean “period”? This is the word they use when describing their own results.
-----------------------------------------------
###############################################
We have changed this to period.
###############################################


-----------------------------------------------
The authors rather consistently use the word structure to describe the quasi-perodic horizontal variations in density. But on p. 7 line 41 R they must be using the word in a different sense in the term “broad pre-shock structure,” as no such horizontal structure can be seen.
-----------------------------------------------
###############################################
We have deleted the word "structure" when referring to the pre-shock.
###############################################


-----------------------------------------------
In Table 1 the word “Resolution” is used, but higher numbers in that column correspond to lower resolution.
-----------------------------------------------
###############################################
Good point.  We have changed that column to "Resolution (# of cells/cm)"
###############################################


-----------------------------------------------
On p. 5 line 46 R the authors introduce tau_x “the horizontal optical depth.” Of course, this is twice the maximum optical depth from either boundary to the center. This affects Fig. 2 too.
-----------------------------------------------
###############################################
Again, good point.  We have made sure that "horizontal optical depth" always refers to the center to the side boundary throughout the paper, including now in Figure 2. 
###############################################


-----------------------------------------------
4. Minor corrections.

The authors may want to carefully read the paper. Below I list some problem spots in the text, whether an unhappy turn of phrase or more serious shortcomings.

Abstract:
pressure -> pressure dominated
-----------------------------------------------
### Fixed ###

-----------------------------------------------
to aid in supporting
-----------------------------------------------
###############################################
We have replaced this sentence with  "These oscillations arise because it is necessary to redistribute the
power released at the accretion shock through bulk vertical motions, both to balance the cooling and to provide vertical
pressure support against gravity."
###############################################

-----------------------------------------------
Photon bubbles add additional
further (?) increase
Photon bubbles … do not affect the oscillation period. [Surely, the authors meant to say that the oscillation period is not affected by the resolution of the simulation.]
-----------------------------------------------
###############################################
We have replaced the sentences with  "In addition to the vertical oscillations, photon bubbles form in our simulations and add additional spatial complexity to the column structure.  They are not themselves responsible for the oscillations, and they do not appear to affect the oscillation period.  However, they enhance the vertical transport of radiation and increase the oscillation amplitude in luminosity."
###############################################

-----------------------------------------------
p. 1 line 46L magnetized neutron star -> magnetized, rotating neutron star
-----------------------------------------------
### added ###

-----------------------------------------------
p. 2 line 16L modes decreased until scale *is* reached
-----------------------------------------------
### fixed ###

-----------------------------------------------
p. 3 L_edd -> L_Edd
-----------------------------------------------
### fixed ###

-----------------------------------------------
p. 4 line  8L equilibrium between flux and gravity
-----------------------------------------------
### flux is now changed to radiation force ###

-----------------------------------------------
line 26L to confine the gas moving vertically
-----------------------------------------------
### changed this to "to enforce purely vertical motion of the gas" ###

-----------------------------------------------
line 29L let the numerical simulation relax … to the true solution by itself [isn’t this always the point of running a simulation?]
-----------------------------------------------
### we have now deleted this statement ###

-----------------------------------------------
line 43L the horizontal component of gravity [=0 by definition!]
-----------------------------------------------
### Indeed!  We have deleted this. ###

-----------------------------------------------
line 35R “reaches <“ -> decreases to a value <
-----------------------------------------------
### Done ###

-----------------------------------------------
p. 5 line 20L magnetic field larger than pressure
-----------------------------------------------
### Fixed ###

-----------------------------------------------
line 57L magnetic field is like the the upper boundary
-----------------------------------------------
### Fixed ###

-----------------------------------------------
line 58R we *analytically* identify
-----------------------------------------------
### changed to "we analyze" ###

-----------------------------------------------
p. 7 line 36L converted to radiation via the Compton process [perhaps the authors mean transferred to radiation by the Compton term in eq. 4c? Compton scattering does not create photons]
-----------------------------------------------
### we have changed this to "transferred to the radiation field" ###

-----------------------------------------------
line 40L diffusing much slower than speed
-----------------------------------------------
### changed to "the radiation diffusion time being much longer than the sound crossing time" ###

-----------------------------------------------
line 53L phase difference [be specific, is it opposite in phase or some other value?]
-----------------------------------------------
###############################################
We have changed the language in section 3.1.1 to describe this more accurately, and no longer mention phase differences.
###############################################


-----------------------------------------------
p. 8 line 32L column width -> column width, and decrease the Eddington flux ratio,
-----------------------------------------------
###############################################
We now say "In simulation v2, we increase the column width with respect to the fiducial simulation v0, maintaining the same total accretion rate and therefore reducing the local Eddington ratio."
###############################################

-----------------------------------------------
line 42/44L region originally [?] serves … to maintain the geometric configuration [?]
-----------------------------------------------
###############################################
Changed to "The vertical channels in this multi-peaked structure allow more radiation to propagate upward and interact with the incoming accretion flow.  (The vast majority of the radiation still leaves from the sides of the domain, in agreement with the 1D standard model.)" 
###############################################

-----------------------------------------------
line 51R structures are entropy modes [in what sense is the word “mode” used? it cannot be an oscillation mode as the authors said on p. 12 line 54 R “that it [this structure] is relatively steady”
-----------------------------------------------
###############################################
"mode" is meant to encompass any distinct class of perturbations.  The entropy mode in its most basic form is a static perturbation of density and radiation pressure with no horizontal gradients that still maintains the same vertical radiation flux.  Adding horizontal variation results in diffusion and some time dependence.  However, the connection with photon bubbles is not really relevant here, and we have changed this to "These density inversion structures are (nearly) hydrostatic entropy modes (Arons 1992, Zhang et al. 2021)."
###############################################

-----------------------------------------------
p. 12 line 22L more meaningful [for what?]
-----------------------------------------------
### We have changed this to "More relevant to the support of the column itself..." ###

-----------------------------------------------
p. 12 line 51L & ff, point ii) oscillation region … velocity transitions from … dynamical … to the … settling speeds [hard to understand, given that the velocity throughout the column in Fig 6 is always large and upwards directed under the troughs]
-----------------------------------------------
###############################################
We think we understand how this was so confusing in the original manuscript, and we apologize!  First, we are talking about time-averaged profiles here, and Figure 6 refers to a single snapshot in the oscillation.  (Again, we changed the color bar in this figure to more clearly indicate that the velocity within the accretion column is actually extremely small compared to the free fall speed ~c.)  We suspect that the referee was drawn back to Figure 6 because we delayed showing the time-averaged 2D structures until way after we presented the time-averaged 1D profile at the center of the column.  We now begin the time-averaged profile section 3.2 by showing the time-averaged 2D structures (now Figures 14 and 15) first, and then discuss the 1D vertical profile at the horizontal center of the column in Figure 16.  The shock oscillation region delimited by the vertical dashed lines of Figure 16 is actually in the upper parts of Figures 14 and 15, where the velocity is always pointing downward.  We now also further explain why this time-averaged velocity is large, because it averages the free-fall velocity above the shock (when the shock is low) with the settling speed in the column below the shock (when the shock is high).
###############################################

-----------------------------------------------
p. 12 Fig 14 caption affected by shock [same as above, how do the vertical dotted lines correspond to the panels, hard to see that upper boundary affected by shock and region below lower boundary not affected]
-----------------------------------------------
###############################################
We have now added red horizontal lines to the time-averaged 2D structures in Figures 14 and 15 that delineate the shock oscillation region shown in Figure 16.  We hope that this makes things clearer now.
###############################################

-----------------------------------------------
ibid.  spatial extent -> vertical spatial extent,
-----------------------------------------------
### Done ### 

-----------------------------------------------
p. 12 line 52R and elsewhere: secondary density enhancement [and similar]  -> density inversion
-----------------------------------------------
###############################################
We have replaced this instead with "density inversion below the shock oscillation region.  (This is also evident in the upper right panel of Figure 16.)"  We have also replaced a similar phrase in section 3.2 with "additional density inversion that forms below the accretion shock oscillating region"
###############################################

-----------------------------------------------
p. 14 line 35L resolvable scale [what is the value and how is it determined?]
-----------------------------------------------
###############################################
We have not measured the value here beyond the obvious horizontal length scales of the vertical density structures.  The fact that the length scale of these structures decreases in proportion to increasing grid resolution, and that they are vertically oriented, is entirely consistent with them being the nonlinear outcome of photon bubble instability.  We have modified the text to read "This resolution dependence is consistent with unstable modes that grow faster at shorter length scales, and is precisely the behavior of the linear photon bubble instability and its nonlinear outcome (Zhang et al. 2021)."
###############################################

-----------------------------------------------
p. 14 line 40L “All of the … do not resolve” -> None of the … resolve
-----------------------------------------------
### Done ###

-----------------------------------------------
p. 14 line 27R further [?]
-----------------------------------------------
### Deleted ###

-----------------------------------------------
p. 14 line 56R fairly consistent [quantify]
-----------------------------------------------
###############################################
As noted earlier, we have changed the wording of this section comparing the WKB growth rates with what we observe in the simulations.  We cannot claim perfect agreement, and can merely say that the trends observed in the simulations agree with trends expected from linear theory.
###############################################

-----------------------------------------------
p. 15 line 54R can compute … by varying the angle [?]
-----------------------------------------------
###############################################
We have simplified the discussion here and referred to our previous paper, which discusses all this in gory detail.
###############################################

-----------------------------------------------
p. 16 line 17L due to radiative support [what is supposed to be due to it?]
-----------------------------------------------
### We agree that this is meaningless, and have deleted this phrase. ###

-----------------------------------------------
p. 17 line 45L agree that column forms when luminosity supercritical [? no subcritical simulations presented, so do not know when it forms, or that it does not form when subcritical as well]
-----------------------------------------------
###############################################
We have changed this to read "Our simulations more or less agree with standard 1D models of supercritical accretion, in that an optically thick accretion column forms with an accretion shock at the top of the column."
###############################################

-----------------------------------------------
p. 17 line 10L aforementioned behaviors [which effects, specifically?]  
-----------------------------------------------
###############################################
We have changed this to "Photon bubbles do not appear to be directly responsible for either the vertical oscillations or the enhanced cooling compared to 1D models. 
###############################################

-----------------------------------------------
p. 17 line 55L “are due to this instability to achieve this equilibrium.” [??]
-----------------------------------------------
###############################################
As we wrote in the text, we mean "inability", not instability as the referee suggests.  There is no instability, because there is no equilibrium:  the accretion power that is liberated at the shock front cannot be used to balance the sideways cooling of the column unless the shock front moves vertically up and down. 
###############################################

-----------------------------------------------
p. 17 line 15R If we were to increase… [sentence speculative, not supported by data, does not belong in conclusions]
-----------------------------------------------
###############################################
Fair point.  We have deleted this sentence, and instead now say "While we have not achieved numerical convergence on the photon bubble structures, the overall oscillation period of the column is not affected by spatial resolution, though the light curve has a smoother oscillatory shape at high spatial resolution."
###############################################

###############################################
Finally, in the course of making all these changes, we also noticed other ways that the manuscript could be made more clear.  All these changes are highlighted in red in the manuscript.
###############################################

=====================================================

